Logo Synthesis and Manipulation with Clustered Generative Adversarial Networks

Designing a logo for a new brand is a lengthy and tedious back-and-forth process between a designer and a client. In this paper we explore to what extent machine learning can solve the creative task of the designer. For this, we build a dataset -- LLD -- of 600k+ logos crawled from the world wide web. Training Generative Adversarial Networks (GANs) for logo synthesis on such multi-modal data is not straightforward and results in mode collapse for some state-of-the-art methods. We propose the use of synthetic labels obtained through clustering to disentangle and stabilize GAN training. We are able to generate a high diversity of plausible logos and we demonstrate latent space exploration techniques to ease the logo design task in an interactive manner. Moreover, we validate the proposed clustered GAN training on CIFAR 10, achieving state-of-the-art Inception scores when using synthetic labels obtained via clustering the features of an ImageNet classifier. GANs can cope with multi-modal data by means of synthetic labels achieved through clustering, and our results show the creative potential of such techniques for logo synthesis and manipulation. Our dataset and models will be made publicly available at https://data.vision.ee.ethz.ch/cvl/lld/.

==> figures/GAN_gauss.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GAN_gauss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{544.94622659bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37457948)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/GAN_gauss_tex.pdf}}%
    \put(0.76067835,0.1886771){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\Large \textbf{D}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/GAN_gauss_tex.pdf}}%
    \put(0.15731022,0.10550633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\Large \textbf{G}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/GAN_gauss_tex.pdf}}%
    \put(0.05534262,0.11116166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{z}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/GAN_gauss_tex.pdf}}%
    \put(0.91535145,0.22301566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{real}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/GAN_gauss_tex.pdf}}%
    \put(0.91387837,0.16744008){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fake}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/GAN_gauss_tex.pdf}}%
    \put(0.13375282,0.27557388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{data}}}%
  \end{picture}%
\endgroup%

